Evaluation of the elastic field in phase-field crystal simulations

The phase-field crystal model (PFC) describes crystal structures at diffusive timescales through a periodic order parameter representing the atomic density. One of its main features is that it naturally incorporates elastic and plastic deformation. To correctly interpret numerical simulation results or devise extensions related to the elasticity description, it is important to have direct access to the elastic field. In this work, we discuss its evaluation in classical PFC models based on the Swift-Hohenberg energy functional. We consider approaches where the stress field can be derived from the microscopic density field (i.e., the order parameter), and a simple novel numerical routine is proposed. By numerical simulations, we demonstrate that it overcomes some limitations of currently used methods. Moreover, we shed light on the elasticity description conveyed by classical PFC models, characterizing a residual stress effect present at equilibrium. We show explicitly and discuss the evaluation of the elastic fields in prototypical representative cases involving an elastic inclusion, a grain boundary, and dislocations.

==> bilder/inkscape/eshelby/Zeichnung.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{481.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52941176)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung.pdf}}%
    \put(0.00113891,0.40685949){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}hPFC\end{tabular}}}}%
    \put(0.64460992,0.16398436){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0.00263854,0.2179199){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}analytic\end{tabular}}}}%
    \put(0.67305358,0.40476441){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$y/p$\end{tabular}}}}%
    \put(0.67305358,0.2200284){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$y/p$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung.pdf}}%
    \put(0.51697819,0.51018723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xy}$\end{tabular}}}}%
    \put(0.33409958,0.51018723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{yy}$\end{tabular}}}}%
    \put(0.15524468,0.51018723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}$\end{tabular}}}}%
    \put(0.76929555,0.5084151){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}(y=0)$ in $10^{-4}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung.pdf}}%
    \put(-0.32547165,0.59675116){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(-0.41593659,0.5966178){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(-0.2542049,0.59614469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.00134156,0.50843108){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.7274121,0.5084151){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung.pdf}}%
    \put(0.16575944,0.08318665){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.17482208,0.10038053){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.10953038,0.10038053){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0.22641162,0.10038053){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.6466846,0.22054611){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.64659545,0.27974963){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung.pdf}}%
    \put(0.09272731,0.00571436){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-10^{-3}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung.pdf}}%
    \put(0.19090658,0.00571436){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}10^{-3}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zeichnung.pdf}}%
    \put(0.34488388,0.08318665){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.35394654,0.10038053){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.28865481,0.10038053){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0.40553607,0.10038053){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Zeichnung.pdf}}%
    \put(0.52400836,0.08318665){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.53307101,0.10038053){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.46777929,0.10038053){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0.58466051,0.10038053){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.6466846,0.40430048){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.64659545,0.46350395){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Zeichnung.pdf}}%
    \put(0.64348775,0.34825847){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0.76162872,0.10352604){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-40\end{tabular}}}}%
    \put(0.87501822,0.10352604){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.97497586,0.10352604){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0.7318187,0.40011264){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-16\end{tabular}}}}%
    \put(0.74098798,0.44141514){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-8\end{tabular}}}}%
    \put(0.74895675,0.482782){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Zeichnung.pdf}}%
    \put(0.7714447,0.00635474){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}unfiltered\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Zeichnung.pdf}}%
    \put(0.92710191,0.05178889){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1-Mode\end{tabular}}}}%
    \put(0.77288776,0.05178889){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}analytic\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Zeichnung.pdf}}%
    \put(0.9292294,0.00635474){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}filtered\end{tabular}}}}%
    \put(0.86189019,0.08314645){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Zeichnung.pdf}}%
    \put(0.76929555,0.37272686){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{yy}(y=0)$ in $10^{-4}$\end{tabular}}}}%
    \put(0.76929555,0.23318831){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xy}(x=y)$ in $10^{-4}$\end{tabular}}}}%
    \put(0.7274121,0.37274306){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.7318187,0.26379942){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0.7389977,0.30510193){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-5\end{tabular}}}}%
    \put(0.74074092,0.34646875){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.74098798,0.12449193){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-9\end{tabular}}}}%
    \put(0.72867454,0.16579442){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-4.5\end{tabular}}}}%
    \put(0.7482272,0.20716127){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.7274121,0.23318831){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(d)\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> bilder/inkscape/inclusion/Zeichnung.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{481.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43529412)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung.pdf}}%
    \put(-0.32547165,0.59675101){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(-0.41593659,0.59661766){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(-0.2542049,0.59614454){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.35129262,0.41636164){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.68331092,0.41637785){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung.pdf}}%
    \put(0.35373892,0.38668215){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.35446847,0.33077567){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.35163944,0.13644738){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-3\end{tabular}}}}%
    \put(0.38949028,0.41636164){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}(y=0)$ in $10^{-3}$\end{tabular}}}}%
    \put(0.68768616,0.38646329){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.68878039,0.33077567){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.68273333,0.13333463){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-6\end{tabular}}}}%
    \put(0.71936085,0.41636164){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{yy}(y=0)$ in $10^{-3}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung.pdf}}%
    \put(0.50286512,0.09312804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.51522281,0.1160524){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.37016243,0.1160524){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0.63848631,0.1160524){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.83646452,0.09312804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.84882208,0.1160524){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.70376202,0.1160524){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0.97208554,0.1160524){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.10293921,0.41636164){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\zeta$\end{tabular}}}}%
    \put(0.00130409,0.41637785){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung.pdf}}%
    \put(0.1949845,0.09312806){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.20734222,0.11605239){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.08095827,0.11605239){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0.31815473,0.11605239){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.05443153,0.26909792){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.0388516,0.1504142){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0.04484202,0.38611462){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(-0.00104423,0.2700108){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$y/p$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung.pdf}}%
    \put(0.42857649,0.03859511){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}unfiltered\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung.pdf}}%
    \put(0.65257423,0.03859512){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}2-Mode\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zeichnung.pdf}}%
    \put(0.85976401,0.0385951){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}filtered\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Zeichnung.pdf}}%
    \put(0.09152018,0.00423967){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-3\cdot 10^{-3}\end{tabular}}}}%
    \put(0.27891267,0.00423967){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}3\cdot 10^{-3}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Zeichnung.pdf}}%
    \put(0.20794595,0.00453147){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> bilder/inkscape/sigma5/Zeichnung.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{481.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44705882)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung.pdf}}%
    \put(-0.32547165,0.5967511){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(-0.41593659,0.59661774){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(-0.2542049,0.59614463){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.00134156,0.42474918){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.33961985,0.42473297){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung.pdf}}%
    \put(0.80599787,0.10316634){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$y/p$\end{tabular}}}}%
    \put(0.82146813,0.12609065){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.64839343,0.12609065){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-50\end{tabular}}}}%
    \put(0.97274646,0.12609065){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0.09515763,0.42473297){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\psi$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung.pdf}}%
    \put(0.19654114,0.10461224){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.20889883,0.1275366){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.08251494,0.1275366){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-6\end{tabular}}}}%
    \put(0.32904957,0.1275366){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.04663377,0.16189841){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung.pdf}}%
    \put(0.0559882,0.28058207){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.0557369,0.39759873){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.00051242,0.28149494){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$y/p$\end{tabular}}}}%
    \put(0.63675694,0.40168465){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}18\end{tabular}}}}%
    \put(0.64371163,0.17768988){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung.pdf}}%
    \put(0.49356606,0.10461206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.50592378,0.12753641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.37953982,0.12753641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-50\end{tabular}}}}%
    \put(0.61673629,0.12753641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung.pdf}}%
    \put(0.34990033,0.28410042){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.33432039,0.16541672){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-50\end{tabular}}}}%
    \put(0.34031079,0.40111712){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zeichnung.pdf}}%
    \put(0.66568159,0.42473297){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}(x=0)$ in $10^{-4}$\end{tabular}}}}%
    \put(0.39487282,0.42473297){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Zeichnung.pdf}}%
    \put(0.38976019,0.0016673){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.57403991,0.0016673){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}18\cdot 10^{-4}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Zeichnung.pdf}}%
    \put(0.07881418,0.86711767){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.63572828,0.42474918){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.07965882,0.83619426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}(y=0)$ in $10^{-3}$\end{tabular}}}}%
    \put(0.41886763,0.83619426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{yy}(y=0)$ in $10^{-3}$\end{tabular}}}}%
    \put(-0.18510298,0.83619426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\eta$\end{tabular}}}}%
    \put(-0.28673809,0.86713388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Zeichnung.pdf}}%
    \put(0.71761014,0.06311329){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}unfiltered\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Zeichnung.pdf}}%
    \put(0.92402405,0.06311329){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}2-Mode\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Zeichnung.pdf}}%
    \put(0.7184937,0.02614949){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}filtered\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Zeichnung.pdf}}%
    \put(0.0928213,0.00229435){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-0.6\end{tabular}}}}%
    \put(0.31134142,0.00229435){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.20730166,0.0031006){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> bilder/inkscape/stress/Zeichnung.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{481.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23529412)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung.pdf}}%
    \put(-0.32547165,0.59675102){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(-0.41593659,0.59661766){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(-0.2542049,0.59614455){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung.pdf}}%
    \put(0.07305236,0.01938608){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.15307336,0.01960491){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung.pdf}}%
    \put(0.04414303,0.05226285){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.02822175,0.09476378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.04566964,0.14320039){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.02936684,0.18631598){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung.pdf}}%
    \put(0.46331994,0.01993666){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.54334093,0.02015549){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.43129784,0.05281342){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.41537655,0.09531436){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.43282444,0.14375096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.41652163,0.18686655){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung.pdf}}%
    \put(0.21650608,0.01627329){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.96\end{tabular}}}}%
    \put(0.33051038,0.01627329){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1.04\\\end{tabular}}}}%
    \put(0.16421758,0.06709906){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-10\end{tabular}}}}%
    \put(0.17918955,0.15582138){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung.pdf}}%
    \put(0.2685513,0.00543237){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$l/p$\\\end{tabular}}}}%
    \put(0.04286259,0.21696927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$y/p$\\\end{tabular}}}}%
    \put(0.09889289,0.00543237){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\\\end{tabular}}}}%
    \put(0.1991324,0.21696927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\text{mean}(\sigma_{xx})$ in $10^{-3}$\end{tabular}}}}%
    \put(0.43551941,0.21696927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$y/p$\\\end{tabular}}}}%
    \put(0.49382185,0.00543237){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\\\end{tabular}}}}%
    \put(0.62845616,0.02053408){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.96\end{tabular}}}}%
    \put(0.73623563,0.02053408){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1.04\\\end{tabular}}}}%
    \put(0.58239324,0.07058183){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-2\end{tabular}}}}%
    \put(0.58841602,0.16747497){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.68361408,0.00543237){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$l/p$\\\end{tabular}}}}%
    \put(0.60426016,0.21696927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\text{mean}(\sigma_{xx})$ in $10^{-2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zeichnung.pdf}}%
    \put(0.85723425,0.02003618){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.98705843,0.02025588){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.90952519,0.00537313){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Zeichnung.pdf}}%
    \put(0.82504963,0.04933403){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.81224115,0.11392685){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.82657623,0.17822834){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.83633706,0.2169099){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$y/p$\\\end{tabular}}}}%
    \put(0.00003477,0.21698543){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.56740727,0.21696927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Zeichnung.pdf}}%
  \end{picture}%
\endgroup%

